Narrow-Line Seyfert 1 Galaxies Beyond the Local X-ray Universe: An X-ray spectral sample

Narrow-line Seyfert 1 AGNs (NLS1s) represent a unique stage in the black hole growth history, characterised by low black hole masses of approximately $10^{6}$-$10^{8}$ solar masses and around-Eddington accretion rates. X-ray studies of NLS1s have largely been confined to the local Universe ($z < 0.2$), while their broad-line counterparts and radio-loud quasars have been more extensively investigated at higher redshifts. In this work, we conducted an X-ray spectral analysis for 14 SDSS-observed NLS1s at $z\approx1$ in the eRASS1 catalogue. We found that all of their eROSITA observations agree with the expected rest-frame 2 keV monochromatic luminosity given their rest-frame 2500 angstrom monochromatic luminosity, further supporting evidence of AGN emission. Second, when fitted with a power-law model, most continuum spectra between 0.7-7 keV in their rest frames necessitate photon indices $\Gamma\gtrsim2.5$. Notably, the highest photon index of around 4.7 in one of our NLS1 AGNs hints at a significant contribution from soft excess emission. Finally, our analysis demonstrates that we can align the Eddington ratios with optical measurements by applying a correction factor between 10-120 to their X-ray luminosity. Although measurement uncertainty remains considerable, our findings suggest that assumptions for the standard geometrically thin accretion disc model made in previous estimations of this correction factor may not apply to near or super-Eddington NLS1 AGNs. Finally, we also compare this sample with extremely variable nearby NLS1s and other X-ray-weak AGNs, such as JWST-observed, broad-line AGNs at $z=5-6$, and underscores the importance of deeper X-ray surveys for more X-ray-weak NLS1s.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
